Radio Halo of NGC 4631: Comparing Observations and Simulations

We present low frequency observations at $315$ and $745$ MHz from the upgraded Giant Metrewave Radio Telescope (uGMRT) of the edge-on, nearby galaxy NGC $4631$. We compare the observed surface brightness profiles along the minor axis of the galaxy with those obtained from hydrodynamical simulations of galactic outflows. These are 3D simulations that replicate star-formation in a Milky-Way mass galaxy and follow magnetized outflows emerging from the disk. We detect a plateau-like feature in the observed emission at a height of $2-3$ kpc from the mid-plane of the galaxy, in qualitative agreement with that expected from simulations. This feature is believed to be due to the compression of magnetic fields behind the outer shocks of galactic outflows. We model the observed surface brightness profiles by assuming an exponential as well as a Gaussian fitting model. Using $\chi^2$ statistics, we find that the exponential model fits the profiles better and we use it to determine the scale heights. We estimate the scale height for the synchrotron radio emission to be $\sim 1$ kpc. The timescales for advection due to outflows and diffusion of cosmic ray electrons are $\gtrsim 5$ and $\sim 160$ Myr, respectively. Because advection acts on a timescale much shorter than diffusion, we conclude that in NGC $4631$ advection, rather than diffusion, plays the dominant role in the formation of radio halo. The spectral index image with regions of flatter radio spectral index in the halo appears to indicate possible effects of gas outflow from the plane of the galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
